SICNN: Soft Interference Cancellation Inspired Neural Network Equalizers

In recent years data-driven machine learning approaches have been extensively studied to replace or enhance traditionally model-based processing in digital communication systems. In this work, we focus on equalization and propose a novel neural network (NN-)based approach, referred to as SICNN. SICNN is designed by deep unfolding a model-based iterative soft interference cancellation (SIC) method. It eliminates the main disadvantages of its model-based counterpart, which suffers from high computational complexity and performance degradation due to required approximations. We present different variants of SICNN. SICNNv1 is specifically tailored to single carrier frequency domain equalization (SC-FDE) systems, the communication system mainly regarded in this work. SICNNv2 is more universal and is applicable as an equalizer in any communication system with a block-based data transmission scheme. Moreover, for both SICNNv1 and SICNNv2, we present versions with highly reduced numbers of learnable parameters. Another contribution of this work is a novel approach for generating training datasets for NN-based equalizers, which significantly improves their performance at high signal-to-noise ratios. We compare the bit error ratio performance of the proposed NN-based equalizers with state-of-the-art model-based and NN-based approaches, highlighting the superiority of SICNNv1 over all other methods for SC-FDE. Exemplarily, to emphasize its universality, SICNNv2 is additionally applied to a unique word orthogonal frequency division multiplexing (UW-OFDM) system, where it achieves state-of-the-art performance. Furthermore, we present a thorough complexity analysis of the proposed NN-based equalization approaches, and we investigate the influence of the training set size on the performance of NN-based equalizers.

==> fig/20210112212129_influence_preprocessing/BER_estimators_precond.csv <==
EbN0_dB;ber_DetNet;ber_lin_est;ber_MMSE;ber_DF
1.000000000000000000e+01;6.547894736842104759e-04;2.125394999999999975e-03;5.900789999999999725e-04;6.909740000000000153e-04
1.200000000000000000e+01;1.014605263157894747e-04;7.448949999999999756e-04;8.048700000000000374e-05;1.058160000000000047e-04
1.400000000000000000e+01;1.067105263157894702e-05;2.282890000000000093e-04;5.762999999999999711e-06;9.303000000000000546e-06
1.600000000000000000e+01;1.013157894736842045e-06;6.119700000000000378e-05;1.449999999999999881e-07;4.339999999999999952e-07


==> fig/20210112212129_influence_preprocessing/BER_estimators_wo_normalization_wo_precond.csv <==
EbN0_dB;ber_DetNet;ber_lin_est;ber_MMSE;ber_DF
1.000000000000000000e+01;2.016631578947368410e-03;2.125394999999999975e-03;5.900789999999999725e-04;6.909740000000000153e-04
1.200000000000000000e+01;6.796447368421053162e-04;7.448949999999999756e-04;8.048700000000000374e-05;1.058160000000000047e-04
1.400000000000000000e+01;2.859736842105263109e-04;2.282890000000000093e-04;5.762999999999999711e-06;9.303000000000000546e-06
1.600000000000000000e+01;1.628684210526315762e-04;6.119700000000000378e-05;1.449999999999999881e-07;4.339999999999999952e-07


==> fig/20210112212129_influence_preprocessing/BER_estimators_wo_precond_latest.csv <==
EbN0_dB;ber_DetNet;ber_AttentionDetector_v2;ber_lin_est;ber_DF
1.000000000000000000e+01;7.868947368421052397e-04;7.856973684210525862e-04;2.125394999999999975e-03;6.909740000000000153e-04
1.200000000000000000e+01;1.379342105263157926e-04;1.407368421052631550e-04;7.448949999999999756e-04;1.058160000000000047e-04
1.400000000000000000e+01;1.940789473684210374e-05;2.068421052631578866e-05;2.282890000000000093e-04;9.303000000000000546e-06
1.600000000000000000e+01;3.157894736842105165e-06;3.342105263157894859e-06;6.119700000000000378e-05;4.339999999999999952e-07


==> fig/20210317113627_small_non_sys_uncoded_QPSK/BER_estimators.csv <==
EbN0_dB;ber_DetNet;ber_FCNN;ber_AttentionDetector;ber_lin_est;ber_MMSE;ber_DF
8.000000000000000000e+00;2.890704887218045142e-03;3.640855263157894914e-03;3.261635338345864488e-03;5.532312000000000167e-03;2.804802999999999810e-03;3.058891000000000214e-03
1.000000000000000000e+01;6.354417293233082789e-04;9.345488721804511229e-04;8.039191729323308345e-04;2.153167000000000102e-03;5.934300000000000425e-04;7.001880000000000256e-04
1.200000000000000000e+01;9.390977443609021917e-05;1.905545112781954862e-04;1.484304511278195491e-04;7.620770000000000018e-04;8.114700000000000081e-05;1.080359999999999936e-04
1.400000000000000000e+01;8.778195488721804863e-06;3.291353383458646843e-05;2.153195488721804427e-05;2.352540000000000078e-04;5.827000000000000284e-06;9.633000000000000774e-06
1.600000000000000000e+01;5.733082706766917770e-07;6.315789473684210330e-06;2.800751879699248114e-06;6.174800000000000579e-05;7.499999999999999661e-08;2.260000000000000120e-07


==> fig/20210317113627_small_non_sys_uncoded_QPSK/BER_estimators_OAMP-Net2.csv <==
EbN0_dB;ber_OAMPNet2;ber_lin_est;ber_MMSE;ber_DF
8.000000000000000000e+00;3.679887218045112957e-03;5.532312000000000167e-03;2.804802999999999810e-03;3.058891000000000214e-03
1.000000000000000000e+01;9.409210526315789445e-04;2.153167000000000102e-03;5.934300000000000425e-04;7.001880000000000256e-04
1.200000000000000000e+01;1.798590225563909866e-04;7.620770000000000018e-04;8.114700000000000081e-05;1.080359999999999936e-04
1.400000000000000000e+01;2.703947368421052484e-05;2.352540000000000078e-04;5.827000000000000284e-06;9.633000000000000774e-06
1.600000000000000000e+01;3.674812030075187906e-06;6.174800000000000579e-05;7.499999999999999661e-08;2.260000000000000120e-07


==> fig/20210317113627_small_non_sys_uncoded_QPSK/BER_estimators_comprInpFCNN_AttDet.csv <==
EbN0_dB;ber_FCNNCompressedInp;ber_AttentionDetector;ber_lin_est;ber_MMSE;ber_DF
8.000000000000000000e+00;3.534163533834586667e-03;3.180300751879699180e-03;5.532312000000000167e-03;2.804802999999999810e-03;3.058891000000000214e-03
1.000000000000000000e+01;8.627067669172932109e-04;7.324342105263157961e-04;2.153167000000000102e-03;5.934300000000000425e-04;7.001880000000000256e-04
1.200000000000000000e+01;1.615883458646616433e-04;1.228007518796992380e-04;7.620770000000000018e-04;8.114700000000000081e-05;1.080359999999999936e-04
1.400000000000000000e+01;2.242481203007518753e-05;1.423872180451127887e-05;2.352540000000000078e-04;5.827000000000000284e-06;9.633000000000000774e-06
1.600000000000000000e+01;3.101503759398496447e-06;1.203007518796992484e-06;6.174800000000000579e-05;7.499999999999999661e-08;2.260000000000000120e-07


==> fig/20210317113627_small_non_sys_uncoded_QPSK/BER_estimators_old.csv <==
EbN0_dB;ber_DetNet;ber_FCNN;ber_AttentionDetector;ber_lin_est;ber_MMSE;ber_DF
8.000000000000000000e+00;2.918016917293232964e-03;3.702791353383458762e-03;3.704783834586466030e-03;5.532312000000000167e-03;2.804802999999999810e-03;3.058891000000000214e-03
1.000000000000000000e+01;6.491165413533834909e-04;9.830545112781954777e-04;9.627067669172932564e-04;2.153167000000000102e-03;5.934300000000000425e-04;7.001880000000000256e-04
1.200000000000000000e+01;9.889097744360902627e-05;2.137969924812029997e-04;1.968515037593984837e-04;7.620770000000000018e-04;8.114700000000000081e-05;1.080359999999999936e-04
1.400000000000000000e+01;9.539473684210526372e-06;4.421052631578947231e-05;3.365601503759398392e-05;2.352540000000000078e-04;5.827000000000000284e-06;9.633000000000000774e-06
1.600000000000000000e+01;1.052631578947368318e-06;1.096428571428571396e-05;5.657894736842104946e-06;6.174800000000000579e-05;7.499999999999999661e-08;2.260000000000000120e-07


==> fig/20210317113627_small_non_sys_uncoded_QPSK/Matlab_results_ML_est.csv <==
setup;N;Nbps_str;coding;Eb_N0_dB;err_lin_est;ber_lin_est;err_mle;ber_mle
setup01Tmp;12;QPSK;uncoded;8.000000;588639;0.005532321;295678;0.002778929
setup01Tmp;12;QPSK;uncoded;10.000000;229097;0.002153167;62702;0.000589305
setup01Tmp;12;QPSK;uncoded;12.000000;81085;0.000762077;8584;0.000080677
setup01Tmp;12;QPSK;uncoded;14.000000;25031;0.000235254;611;0.000005742
setup01Tmp;12;QPSK;uncoded;16.000000;6570;0.000061748;8;0.000000075


==> fig/20210317113627_small_non_sys_uncoded_QPSK/Matlab_results_MMSE.csv <==
setup;N;Nbps_str;coding;Eb_N0_dB;err_lin_est;ber_lin_est;err_mmse;ber_mmse
setup01Tmp;12;QPSK;uncoded;8.000000;588639;0.005532321;293534;0.002758778
setup01Tmp;12;QPSK;uncoded;10.000000;229097;0.002153167;62447;0.000586908
setup01Tmp;12;QPSK;uncoded;12.000000;81085;0.000762077;8575;0.000080592
setup01Tmp;12;QPSK;uncoded;14.000000;25031;0.000235254;614;0.000005771
setup01Tmp;12;QPSK;uncoded;16.000000;6570;0.000061748;8;0.000000075


==> fig/20210317113627_small_non_sys_uncoded_QPSK/Runtime_BER_curves.csv <==
EbN0_dB;ber_DetNet;ber_FCNNCompressedInp;ber_AttentionDetector;ber_lin_est;ber_MMSE;ber_DF
9.061058797999999115e+02
8.122343497999995634e+02
1.135195315500000106e+03


==> fig/20210317113627_small_non_sys_uncoded_QPSK/readme.txt <==
MMSE performance in BER_estimators.csv, BER_estimators_comprInpFCNN_AttDet.csv, BER_estimators_old.csv not correct. The correct MMSE performance is given in Matlab_results_MMSE.csv

==> fig/20230104122811_Iterative_SIC_BER_Nr_Iterations/Matlab_results_Q=1.csv <==
EbN0dB;ZF low rate;LMMSE low rate;SIC_MMSE
2.0;0.11456202;0.07596207;0.07596207
4.0;0.06790013;0.04142365;0.04142365
6.0;0.03340005;0.01829584;0.01829584
8.0;0.01310707;0.00619799;0.00619799
10.0;0.00408647;0.00157817;0.00157817
12.0;0.00104771;0.00030670;0.00030670
13.0;0.00050207;0.00012770;0.00012770
14.0;0.00023313;0.00004900;0.00004900


==> fig/20230104122811_Iterative_SIC_BER_Nr_Iterations/Matlab_results_Q=2.csv <==
EbN0dB;ZF low rate;LMMSE low rate;SIC_MMSE
2.0;0.11452938;0.07593368;0.06544402
4.0;0.06789393;0.04142402;0.02761850
6.0;0.03335260;0.01827027;0.00714164
8.0;0.01311088;0.00620152;0.00102842
10.0;0.00409171;0.00157863;0.00011729
12.0;0.00104738;0.00030861;0.00001618
13.0;0.00049984;0.00012607;0.00000662
14.0;0.00023429;0.00004991;0.00000250


==> fig/20230104122811_Iterative_SIC_BER_Nr_Iterations/Matlab_results_Q=3.csv <==
EbN0dB;ZF low rate;LMMSE low rate;SIC_MMSE
2.0;0.11453623;0.07589392;0.06381864
4.0;0.06790235;0.04142786;0.02521156
6.0;0.03336907;0.01827348;0.00560295
8.0;0.01309481;0.00618705;0.00065299
10.0;0.00409040;0.00157812;0.00006873
12.0;0.00104739;0.00030832;0.00001139
13.0;0.00050002;0.00012666;0.00000487
14.0;0.00023442;0.00004970;0.00000213


==> fig/20230104122811_Iterative_SIC_BER_Nr_Iterations/Matlab_results_Q=4.csv <==
EbN0dB;ZF low rate;LMMSE low rate;SIC_MMSE
2.0;0.11452052;0.07589786;0.06310557
4.0;0.06790436;0.04143233;0.02416234
6.0;0.03339452;0.01829687;0.00509007
8.0;0.01311667;0.00619559;0.00057865
10.0;0.00408850;0.00157575;0.00006791
12.0;0.00104940;0.00030835;0.00001282
13.0;0.00050265;0.00012754;0.00000612
14.0;0.00023367;0.00004929;0.00000233


==> fig/20230104122811_Iterative_SIC_BER_Nr_Iterations/Matlab_results_Q=5.csv <==
EbN0dB;ZF low rate;LMMSE low rate;SIC_MMSE
2.0;0.11453762;0.07594168;0.06290122
4.0;0.06787759;0.04140853;0.02377051
6.0;0.03337300;0.01826243;0.00489520
8.0;0.01311610;0.00619299;0.00054602
10.0;0.00408612;0.00157719;0.00006500
12.0;0.00104529;0.00031064;0.00001449
13.0;0.00050022;0.00012764;0.00000618
14.0;0.00023235;0.00004968;0.00000285


==> fig/20230104122811_Iterative_SIC_BER_Nr_Iterations/Matlab_results_Q=6.csv <==
EbN0dB;ZF low rate;LMMSE low rate;SIC_MMSE
2.0;0.11452194;0.07591079;0.06275212
4.0;0.06791251;0.04142079;0.02357166
6.0;0.03338665;0.01828418;0.00485637
8.0;0.01310852;0.00619670;0.00055975
10.0;0.00409789;0.00158146;0.00007478
12.0;0.00104781;0.00030927;0.00001495
13.0;0.00050210;0.00012701;0.00000715
14.0;0.00023347;0.00005028;0.00000348


==> fig/2023056194224_UW-OFDM_small_non_sys_uncoded_QPSK_SICNNv2_RE-MIMO/BER_estimators.csv <==
EbN0_dB;ber_SICNNDirectProbEst;ber_lin_est;ber_DF
8.000000000000000000e+00;3.301652777777777919e-03;5.469721999999999779e-03;3.033610999999999860e-03
1.000000000000000000e+01;7.460694444444444925e-04;2.116902999999999840e-03;6.893889999999999957e-04
1.200000000000000000e+01;1.122361111111111167e-04;7.418610000000000178e-04;1.025140000000000014e-04
1.400000000000000000e+01;1.118055555555555533e-05;2.251250000000000104e-04;9.430999999999999998e-06
1.600000000000000000e+01;9.583333333333334047e-07;6.025000000000000082e-05;2.639999999999999817e-07


==> fig/2023056194224_UW-OFDM_small_non_sys_uncoded_QPSK_SICNNv2_RE-MIMO/BER_estimators_RE-MIMO.csv <==
EbN0_dB;ber_ReMIMO;ber_lin_est;ber_DF
8.000000000000000000e+00;3.397444444444444253e-03;5.469721999999999779e-03;3.033610999999999860e-03
1.000000000000000000e+01;7.805833333333333244e-04;2.116902999999999840e-03;6.893889999999999957e-04
1.200000000000000000e+01;1.230416666666666714e-04;7.418610000000000178e-04;1.025140000000000014e-04
1.400000000000000000e+01;1.263888888888888966e-05;2.251250000000000104e-04;9.430999999999999998e-06
1.600000000000000000e+01;9.861111111111111753e-07;6.025000000000000082e-05;2.639999999999999817e-07


==> fig/20230710153511_Nr_Stages_SICNNv1_old/BER_estimators_OAMP-Net2.csv <==
EbN0_dB;ber_LMMSE;ber_ZF;ber_DF;ber_OAMPNet2
2.000000000000000000e+00;7.616341000000000083e-02;1.149666700000000069e-01;7.540774999999999562e-02;6.857100350766900942e-02
4.000000000000000000e+00;4.162630999999999970e-02;6.829113000000000544e-02;3.572257999999999684e-02;2.670712035376734961e-02
6.000000000000000000e+00;1.842322000000000057e-02;3.365275999999999684e-02;1.144991000000000064e-02;5.828931482579530025e-03
8.000000000000000000e+00;6.258969999999999985e-03;1.324757000000000018e-02;2.173280000000000090e-03;6.953007236799805656e-04
1.000000000000000000e+01;1.594149999999999907e-03;4.126999999999999592e-03;2.137700000000000082e-04;7.262875145557548236e-05
1.200000000000000000e+01;3.138500000000000122e-04;1.056279999999999936e-03;9.890000000000000177e-06;9.612156109130654813e-06
1.400000000000000000e+01;5.092000000000000036e-05;2.337800000000000013e-04;1.600000000000000033e-07;1.218039848834468005e-06


==> fig/20230710153511_Nr_Stages_SICNNv1_old/BER_estimators_Q=2.csv <==
EbN0_dB;ber_LMMSE;ber_ZF;ber_DF;ber_SICNNDiagCvv
2.000000000000000000e+00;7.616341000000000083e-02;1.149666700000000069e-01;7.540774999999999562e-02;6.709987212367569953e-02
4.000000000000000000e+00;4.162630999999999970e-02;6.829113000000000544e-02;3.572257999999999684e-02;2.971171389994213541e-02
6.000000000000000000e+00;1.842322000000000057e-02;3.365275999999999684e-02;1.144991000000000064e-02;8.837836389744176124e-03
8.000000000000000000e+00;6.258969999999999985e-03;1.324757000000000018e-02;2.173280000000000090e-03;1.671943648690160569e-03
1.000000000000000000e+01;1.594149999999999907e-03;4.126999999999999592e-03;2.137700000000000082e-04;2.374999107008908495e-04
1.200000000000000000e+01;3.138500000000000122e-04;1.056279999999999936e-03;9.890000000000000177e-06;3.331571164246065366e-05
1.400000000000000000e+01;5.092000000000000036e-05;2.337800000000000013e-04;1.600000000000000033e-07;5.911601025868165660e-06


==> fig/20230710153511_Nr_Stages_SICNNv1_old/BER_estimators_Q=3.csv <==
EbN0_dB;ber_LMMSE;ber_ZF;ber_DF;ber_SICNNDiagCvv
2.000000000000000000e+00;7.616341000000000083e-02;1.149666700000000069e-01;7.540774999999999562e-02;6.424533322855571771e-02
4.000000000000000000e+00;4.162630999999999970e-02;6.829113000000000544e-02;3.572257999999999684e-02;2.626885104194200474e-02
6.000000000000000000e+00;1.842322000000000057e-02;3.365275999999999684e-02;1.144991000000000064e-02;6.487930332407004091e-03
8.000000000000000000e+00;6.258969999999999985e-03;1.324757000000000018e-02;2.173280000000000090e-03;9.007994056251294925e-04
1.000000000000000000e+01;1.594149999999999907e-03;4.126999999999999592e-03;2.137700000000000082e-04;9.527143357217867823e-05
1.200000000000000000e+01;3.138500000000000122e-04;1.056279999999999936e-03;9.890000000000000177e-06;1.164460383343215801e-05
1.400000000000000000e+01;5.092000000000000036e-05;2.337800000000000013e-04;1.600000000000000033e-07;1.760978432479157499e-06


==> fig/20230710153511_Nr_Stages_SICNNv1_old/BER_estimators_Q=5.csv <==
EbN0_dB;ber_LMMSE;ber_ZF;ber_DF;ber_SICNNDiagCvv
2.000000000000000000e+00;7.616341000000000083e-02;1.149666700000000069e-01;7.540774999999999562e-02;6.292053450874773857e-02
4.000000000000000000e+00;4.162630999999999970e-02;6.829113000000000544e-02;3.572257999999999684e-02;2.454329220811693121e-02
6.000000000000000000e+00;1.842322000000000057e-02;3.365275999999999684e-02;1.144991000000000064e-02;5.526036048264382737e-03
8.000000000000000000e+00;6.258969999999999985e-03;1.324757000000000018e-02;2.173280000000000090e-03;6.590131376849384971e-04
1.000000000000000000e+01;1.594149999999999907e-03;4.126999999999999592e-03;2.137700000000000082e-04;5.854092399574221560e-05
1.200000000000000000e+01;3.138500000000000122e-04;1.056279999999999936e-03;9.890000000000000177e-06;6.736724794433450649e-06
1.400000000000000000e+01;5.092000000000000036e-05;2.337800000000000013e-04;1.600000000000000033e-07;8.286957329313682907e-07


==> fig/20230710153511_Nr_Stages_SICNNv1_old/BER_estimators_Q=7.csv <==
EbN0_dB;ber_LMMSE;ber_ZF;ber_DF;ber_SICNNDiagCvv
2.000000000000000000e+00;7.616341000000000083e-02;1.149666700000000069e-01;7.540774999999999562e-02;6.275727787739589225e-02
4.000000000000000000e+00;4.162630999999999970e-02;6.829113000000000544e-02;3.572257999999999684e-02;2.411327413397723954e-02
6.000000000000000000e+00;1.842322000000000057e-02;3.365275999999999684e-02;1.144991000000000064e-02;5.254681059301752506e-03
8.000000000000000000e+00;6.258969999999999985e-03;1.324757000000000018e-02;2.173280000000000090e-03;5.910708034776644649e-04
1.000000000000000000e+01;1.594149999999999907e-03;4.126999999999999592e-03;2.137700000000000082e-04;4.879660520506647325e-05
1.200000000000000000e+01;3.138500000000000122e-04;1.056279999999999936e-03;9.890000000000000177e-06;5.918744954600332897e-06
1.400000000000000000e+01;5.092000000000000036e-05;2.337800000000000013e-04;1.600000000000000033e-07;7.965480536366168876e-07


==> fig/20230710225640_BER_performance_equalizers/BER_estimators_OAMPNet2.csv <==
EbN0_dB;ber_LMMSE;ber_ZF;ber_DF;ber_SICNNcpxRedDiagCvv;ber_SICNNcpxRedDirectProbEst;ber_SICNNDirectProbEst;ber_OAMPNet2
2.000000000000000000e+00;7.617285999999999502e-02;1.149503699999999962e-01;7.553600000000000592e-02;6.404831439001563986e-02;7.696683073889655502e-02;7.122666971474292397e-02;6.853101179462633974e-02
4.000000000000000000e+00;4.162778000000000311e-02;6.826337999999999850e-02;3.587073000000000345e-02;2.506528479271890805e-02;3.386375099122011095e-02;2.878501418069853365e-02;2.682606319519356339e-02
6.000000000000000000e+00;1.841519999999999962e-02;3.363680000000000142e-02;1.154281000000000057e-02;5.990255681209324078e-03;9.390390701462362349e-03;6.954671772194400380e-03;5.879117581923002517e-03
8.000000000000000000e+00;6.266039999999999631e-03;1.324299999999999956e-02;2.198910000000000101e-03;9.458954557469334470e-04;1.765654133834360876e-03;9.629694454168125257e-04;7.012801920288042968e-04
1.000000000000000000e+01;1.593269999999999929e-03;4.126269999999999591e-03;2.192399999999999948e-04;1.050693318283456778e-04;4.519535073118110505e-04;1.170389844190914362e-04;6.720293758349467274e-05
1.200000000000000000e+01;3.146399999999999826e-04;1.062830000000000068e-03;1.077000000000000022e-05;1.211610312975517704e-05;2.314382871716471821e-04;2.240693246844169313e-05;8.633437872823781421e-06
1.400000000000000000e+01;5.085999999999999755e-05;2.373300000000000062e-04;1.999999999999999909e-07;1.568449553147257950e-05;1.596275155559048200e-04;5.704427092635324249e-06;1.214467884468384599e-06


==> fig/20230710225640_BER_performance_equalizers/BER_estimators_SICNNv1Red.csv <==
EbN0_dB;ber_LMMSE;ber_ZF;ber_DF;ber_SICNNcpxRedDiagCvv
2.000000000000000000e+00;7.617285999999999502e-02;1.149503699999999962e-01;7.553600000000000592e-02;6.431803341929860640e-02
4.000000000000000000e+00;4.162778000000000311e-02;6.826337999999999850e-02;3.587073000000000345e-02;2.531915858807392422e-02
6.000000000000000000e+00;1.841519999999999962e-02;3.363680000000000142e-02;1.154281000000000057e-02;6.002954014530751184e-03
8.000000000000000000e+00;6.266039999999999631e-03;1.324299999999999956e-02;2.198910000000000101e-03;8.382864572543023913e-04
1.000000000000000000e+01;1.593269999999999929e-03;4.126269999999999591e-03;2.192399999999999948e-04;8.435193850506147236e-05
1.200000000000000000e+01;3.146399999999999826e-04;1.062830000000000068e-03;1.077000000000000022e-05;1.057658648797319542e-05
1.400000000000000000e+01;5.085999999999999755e-05;2.373300000000000062e-04;1.999999999999999909e-07;2.189614156409175642e-06


==> fig/20230710225640_BER_performance_equalizers/BER_estimators_SICNNv1_E15.csv <==
EbN0_dB;ber_LMMSE;ber_ZF;ber_DF;ber_SICNNcpxRedDiagCvv;ber_SICNNDiagCvv;ber_SICNNcpxRedDirectProbEst;ber_SICNNDirectProbEst
2.000000000000000000e+00;7.617285999999999502e-02;1.149503699999999962e-01;7.553600000000000592e-02;6.573351359846833775e-02;6.291440144593117567e-02;7.663181262903721869e-02;7.138751884211202992e-02
4.000000000000000000e+00;4.162778000000000311e-02;6.826337999999999850e-02;3.587073000000000345e-02;2.640730395273576878e-02;2.418785674994106127e-02;3.371181748690874752e-02;2.882388429693025222e-02
6.000000000000000000e+00;1.841519999999999962e-02;3.363680000000000142e-02;1.154281000000000057e-02;6.415826659713242709e-03;5.287700297901828418e-03;9.267425828159937470e-03;6.955725501682395555e-03
8.000000000000000000e+00;6.266039999999999631e-03;1.324299999999999956e-02;2.198910000000000101e-03;8.721379635516755564e-04;5.958215160845555837e-04;1.582205187921045201e-03;9.582508804892162684e-04
1.000000000000000000e+01;1.593269999999999929e-03;4.126269999999999591e-03;2.192399999999999948e-04;8.621293193979097033e-05;4.767500839411626019e-05;3.044135191707327318e-04;1.163067317240443194e-04
1.200000000000000000e+01;3.146399999999999826e-04;1.062830000000000068e-03;1.077000000000000022e-05;1.403067602997592548e-05;5.315082976732223793e-06;1.241400495788654143e-04;2.268911765336228842e-05
1.400000000000000000e+01;5.085999999999999755e-05;2.373300000000000062e-04;1.999999999999999909e-07;4.154194557755092203e-06;9.001350202530379107e-07;7.687224512248266037e-05;6.104487101636674290e-06


==> fig/20230710225640_BER_performance_equalizers/BER_estimators_SICNNv2_SICNNv2Red.csv <==
EbN0_dB;ber_LMMSE;ber_ZF;ber_DF;ber_SICNNcpxRedDirectProbEst;ber_SICNNDirectProbEst
2.000000000000000000e+00;7.617285999999999502e-02;1.149503699999999962e-01;7.553600000000000592e-02;7.684699847834318420e-02;7.135793226126775635e-02
4.000000000000000000e+00;4.162778000000000311e-02;6.826337999999999850e-02;3.587073000000000345e-02;3.366035976825094977e-02;2.881098593360432655e-02
6.000000000000000000e+00;1.841519999999999962e-02;3.363680000000000142e-02;1.154281000000000057e-02;9.132376999407054718e-03;6.956550625450960701e-03
8.000000000000000000e+00;6.266039999999999631e-03;1.324299999999999956e-02;2.198910000000000101e-03;1.453793068960344045e-03;9.603940591088662871e-04
1.000000000000000000e+01;1.593269999999999929e-03;4.126269999999999591e-03;2.192399999999999948e-04;2.155108980632809148e-04;1.160209745747576367e-04
1.200000000000000000e+01;3.146399999999999826e-04;1.062830000000000068e-03;1.077000000000000022e-05;6.453110823766421578e-05;2.266768586716578755e-05
1.400000000000000000e+01;5.085999999999999755e-05;2.373300000000000062e-04;1.999999999999999909e-07;3.074032533451446245e-05;5.722286914465741072e-06


==> fig/20230710225640_BER_performance_equalizers/BER_estimators_all.csv <==
EbN0_dB;ber_LMMSE;ber_ZF;ber_DF;ber_DetNet;ber_FCNN_IFFT_incorp;ber_SICNNcpxRedDiagCvv;ber_SICNNDiagCvv;ber_SICNNcpxRedDirectProbEst;ber_SICNNDirectProbEst
2.000000000000000000e+00;7.617285999999999502e-02;1.149503699999999962e-01;7.553600000000000592e-02;7.433397152430007426e-02;7.339806328092070287e-02;6.472064023889297080e-02;6.288551854206701763e-02;7.673873223840718683e-02;7.121822916294587302e-02
4.000000000000000000e+00;4.162778000000000311e-02;6.826337999999999850e-02;3.587073000000000345e-02;3.296162638681516405e-02;3.402519306467398363e-02;2.569121796840954583e-02;2.421215325155916254e-02;3.398171154244565562e-02;2.898554426021045932e-02
6.000000000000000000e+00;1.841519999999999962e-02;3.363680000000000142e-02;1.154281000000000057e-02;9.675251287693153318e-03;1.123569964066038415e-02;6.251337700655098216e-03;5.306331664035319855e-03;9.472853070817764676e-03;7.031090377842390444e-03
8.000000000000000000e+00;6.266039999999999631e-03;1.324299999999999956e-02;2.198910000000000101e-03;1.737978553925945959e-03;2.513784210488716111e-03;9.483315354446024588e-04;6.028189942777130873e-04;1.691267975910672357e-03;9.729066502832567657e-04
1.000000000000000000e+01;1.593269999999999929e-03;4.126269999999999591e-03;2.192399999999999948e-04;2.273376720793833386e-04;4.195986540838268449e-04;1.206823880724965900e-04;4.873230984647697404e-05;3.731631173247415881e-04;1.162281485079904908e-04
1.200000000000000000e+01;3.146399999999999826e-04;1.062830000000000068e-03;1.077000000000000022e-05;3.560176883675408150e-05;7.113924231491867056e-05;1.739903842719264869e-05;5.965180491359417822e-06;1.740403917730516702e-04;2.248908764886161594e-05
1.400000000000000000e+01;5.085999999999999755e-05;2.373300000000000062e-04;1.999999999999999909e-07;7.415398023989312780e-06;1.546660570514148681e-05;4.457811528872188353e-06;9.179948420834553686e-07;1.149136656212717666e-04;5.822301916716079005e-06


==> fig/20230710225640_BER_performance_equalizers/Matlab_results.csv <==
EbN0dB;ZF low rate;LMMSE low rate;DF
2.0;0.11495037;0.07617286;0.07553600
4.0;0.06826338;0.04162778;0.03587073
6.0;0.03363680;0.01841520;0.01154281
8.0;0.01324300;0.00626604;0.00219891
10.0;0.00412627;0.00159327;0.00021924
12.0;0.00106283;0.00031464;0.00001077
14.0;0.00023733;0.00005086;0.00000020


==> fig/20230716104650_3k_train_channels_old/BER_estimators_all.csv <==
EbN0_dB;ber_LMMSE;ber_ZF;ber_DF;ber_DetNet;ber_FCNN_IFFT_incorp;ber_SICNNcpxRedDiagCvv;ber_SICNNDiagCvv;ber_SICNNcpxRedDirectProbEst;ber_SICNNDirectProbEst;ber_OAMPNet2
2.000000000000000000e+00;7.614194000000000517e-02;1.149102800000000035e-01;7.551742000000000177e-02;8.027791311553876541e-02;8.809592510305117030e-02;6.614187842462083966e-02;6.476422892005229137e-02;8.166826095342873126e-02;8.336218289886340727e-02;6.839325898884832111e-02
4.000000000000000000e+00;4.163060999999999845e-02;6.827832000000000345e-02;3.591462000000000127e-02;3.917948763743132889e-02;4.951742047021338855e-02;2.654728209231384597e-02;2.545574336150422529e-02;3.723960022574814704e-02;3.710085441387636629e-02;2.731376849384550484e-02
6.000000000000000000e+00;1.841134000000000173e-02;3.361950999999999828e-02;1.154602000000000059e-02;1.418182727409111367e-02;2.338442909293536945e-02;6.531744047321383709e-03;5.821669679023281849e-03;1.102859357475049866e-02;1.060010787332385518e-02;6.077072275126983031e-03
8.000000000000000000e+00;6.261469999999999883e-03;1.325867000000000018e-02;2.200650000000000175e-03;3.723629973067388819e-03;9.335021681823702303e-03;9.713099822116174394e-04;7.461476364311789809e-04;1.991705898741953987e-03;1.813104108473413906e-03;7.656327020481643172e-04
1.000000000000000000e+01;1.594689999999999953e-03;4.133679999999999820e-03;2.183200000000000104e-04;8.096643067888754236e-04;3.315333014237849783e-03;1.505404382085884262e-04;9.813614899377763958e-05;3.077497338886547190e-04;2.576850813336285903e-04;7.990127090492145378e-05
1.200000000000000000e+01;3.113699999999999953e-04;1.054239999999999908e-03;9.759999999999999728e-06;1.979546932039805954e-04;1.169721886854456711e-03;6.686360096871673956e-05;3.278706091628029673e-05;9.122082598104001817e-05;6.486330092370998766e-05;1.067660149022353336e-05
1.400000000000000000e+01;5.110999999999999685e-05;2.372800000000000050e-04;1.900000000000000073e-07;6.852099243457947762e-05;4.589652733624329309e-04;5.270433422156180550e-05;1.927789168375256348e-05;4.550682602390358880e-05;2.418934268711735234e-05;1.996728080640667435e-06


==> fig/20230716104650_3k_train_channels_old/BER_estimators_more_epochs.csv <==
EbN0_dB;ber_LMMSE;ber_ZF;ber_DF;ber_SICNNcpxRedDiagCvv;ber_SICNNDiagCvv
2.000000000000000000e+00;7.614194000000000517e-02;1.149102800000000035e-01;7.551742000000000177e-02;6.628665728430693793e-02;6.478673229555861890e-02
4.000000000000000000e+00;4.163060999999999845e-02;6.827832000000000345e-02;3.591462000000000127e-02;2.680238821537516206e-02;2.530547082062309383e-02
6.000000000000000000e+00;1.841134000000000173e-02;3.361950999999999828e-02;1.154602000000000059e-02;6.629201523085605577e-03;5.712206831024653660e-03
8.000000000000000000e+00;6.261469999999999883e-03;1.325867000000000018e-02;2.200650000000000175e-03;9.351331271119239525e-04;7.133855792654612013e-04
1.000000000000000000e+01;1.594689999999999953e-03;4.133679999999999820e-03;2.183200000000000104e-04;9.865408382685974099e-05;8.556640638952985696e-05
1.200000000000000000e+01;3.113699999999999953e-04;1.054239999999999908e-03;9.759999999999999728e-06;2.133891512298273393e-05;2.354281713685624236e-05
1.400000000000000000e+01;5.110999999999999685e-05;2.372800000000000050e-04;1.900000000000000073e-07;1.059801827416969629e-05;1.099807828317104633e-05


==> fig/20230716104724_10k_train_channels_old/BER_estimators_all.csv <==
EbN0_dB;ber_LMMSE;ber_ZF;ber_DF;ber_DetNet;ber_FCNN_IFFT_incorp;ber_SICNNcpxRedDiagCvv;ber_SICNNDiagCvv;ber_SICNNcpxRedDirectProbEst;ber_SICNNDirectProbEst;ber_OAMPNet2
2.000000000000000000e+00;7.617624000000000617e-02;1.149522300000000025e-01;7.540183000000000302e-02;7.647478550353981053e-02;7.959114581472935546e-02;6.454280284899878428e-02;6.352948656584202214e-02;7.870025503825574253e-02;7.716042049164517636e-02;6.823688196086555302e-02
4.000000000000000000e+00;4.164277000000000256e-02;6.828768000000000338e-02;3.572712000000000110e-02;3.465916316018831378e-02;4.061908214803649358e-02;2.557924760142592929e-02;2.457843676551482726e-02;3.519739746676286973e-02;3.257668293101108337e-02;2.690851127669150258e-02
6.000000000000000000e+00;1.840591000000000102e-02;3.364980000000000054e-02;1.145895000000000073e-02;1.060863415226569705e-02;1.614341436929825346e-02;6.275941391208681060e-03;5.404432093385436349e-03;1.008957415040827484e-02;8.440562512948371690e-03;5.921163174476171479e-03
8.000000000000000000e+00;6.251330000000000255e-03;1.324009999999999944e-02;2.165760000000000081e-03;2.041741975582051470e-03;4.933640046006900967e-03;9.719850834768072522e-04;6.353738775101979179e-04;1.867201508797748264e-03;1.263250201815986715e-03;7.453510883775423717e-04
1.000000000000000000e+01;1.594270000000000062e-03;4.126590000000000293e-03;2.156000000000000093e-04;2.868930339550932731e-04;1.238207159645375328e-03;1.066052765057615788e-04;5.940891133670050570e-05;4.069574721922574086e-04;1.582773130255252486e-04;7.675437029840190392e-05
1.200000000000000000e+01;3.119999999999999944e-04;1.057519999999999944e-03;9.219999999999999816e-06;5.056115560191171225e-05;3.069424699419198406e-04;1.313768493845505385e-05;1.065516970402703249e-05;1.921859707527557584e-04;3.286564413233413888e-05;1.014437879967709409e-05
1.400000000000000000e+01;5.064999999999999787e-05;2.370899999999999950e-04;1.600000000000000033e-07;1.553090106373098940e-05;9.208881332199829472e-05;3.307639002993306349e-06;3.757706513119824934e-06;1.299302038162867352e-04;9.376406460969145300e-06;1.857421470363411602e-06


==> fig/20230716104841_20k_train_channels_old/BER_estimators_SICNNv1_SICNNv1Red.csv <==
EbN0_dB;ber_LMMSE;ber_ZF;ber_DF;ber_SICNNcpxRedDiagCvv;ber_SICNNDiagCvv
2.000000000000000000e+00;7.615368000000000137e-02;1.149269400000000052e-01;7.539611000000000229e-02;6.453375863522385625e-02;6.299720315190135422e-02
4.000000000000000000e+00;4.161478999999999873e-02;6.823026000000000091e-02;3.571176000000000211e-02;2.537722801277334309e-02;2.440387486694432784e-02
6.000000000000000000e+00;1.840593000000000090e-02;3.364427999999999863e-02;1.145597999999999929e-02;5.955954107401824696e-03;5.372120103729845220e-03
8.000000000000000000e+00;6.252309999999999639e-03;1.322572999999999978e-02;2.181499999999999845e-03;7.974053250844769696e-04;6.232184827724158299e-04
1.000000000000000000e+01;1.596170000000000054e-03;4.130489999999999683e-03;2.168299999999999958e-04;7.840104587116638647e-05;5.313296994549182280e-05
1.200000000000000000e+01;3.127399999999999907e-04;1.058949999999999909e-03;1.023000000000000031e-05;1.125525971752905840e-05;6.743868723165617887e-06
1.400000000000000000e+01;5.082999999999999953e-05;2.373499999999999959e-04;1.699999999999999870e-07;4.239921702541095663e-06;1.825273791068660305e-06


==> fig/20230716104841_20k_train_channels_old/BER_estimators_all.csv <==
EbN0_dB;ber_LMMSE;ber_ZF;ber_DF;ber_DetNet;ber_FCNN_IFFT_incorp;ber_SICNNcpxRedDiagCvv;ber_SICNNDiagCvv;ber_SICNNcpxRedDirectProbEst;ber_SICNNDirectProbEst;ber_OAMPNet2
2.000000000000000000e+00;7.615368000000000137e-02;1.149269400000000052e-01;7.539611000000000229e-02;7.452450010358696586e-02;7.629203309067789096e-02;6.417452617892684119e-02;6.305140771115667897e-02;7.715864165339086922e-02;7.399804970745611776e-02;6.853803784853441938e-02
4.000000000000000000e+00;4.161478999999999873e-02;6.823026000000000091e-02;3.571176000000000211e-02;3.318783174619049925e-02;3.715493395437886870e-02;2.531719400767257905e-02;2.436877674508319130e-02;3.414922952728623867e-02;3.034900592231691910e-02;2.683331428285671422e-02
6.000000000000000000e+00;1.840593000000000090e-02;3.364427999999999863e-02;1.145597999999999929e-02;9.816240293186834567e-03;1.351736331878353181e-02;6.063141614099257747e-03;5.366687145929032073e-03;9.619528643582252181e-03;7.507422541952721122e-03;5.860304045606841428e-03
8.000000000000000000e+00;6.252309999999999639e-03;1.322572999999999978e-02;2.181499999999999845e-03;1.785614270712035292e-03;3.582494517034697911e-03;8.894298430478857990e-04;6.277870251966366456e-04;1.795215710928067679e-03;1.077186577986697941e-03;7.066667142928582598e-04
1.000000000000000000e+01;1.596170000000000054e-03;4.130489999999999683e-03;2.168299999999999958e-04;2.388715450174669049e-04;7.482872430864630003e-04;9.392480300616521457e-05;5.410811621743261384e-05;4.329542288486130084e-04;1.327699154873231049e-04;6.886747297808957211e-05
1.200000000000000000e+01;3.127399999999999907e-04;1.058949999999999909e-03;1.023000000000000031e-05;3.798784103329784896e-05;1.549268104501389388e-04;1.121596810950213902e-05;7.043913729916629994e-06;2.197615356589202541e-04;2.608962772987376800e-05;8.579858407332529259e-06
1.400000000000000000e+01;5.082999999999999953e-05;2.373499999999999959e-04;1.699999999999999870e-07;8.294101258045849932e-06;4.079540502503947242e-05;5.068617435472463847e-06;1.903857007122496950e-06;1.508654869659020368e-04;7.644003743418655903e-06;1.657391465862736581e-06


==> fig/20231025155255_LMMSE_16QAM/Matlab_results.csv <==
EbN0dB;ZF low rate;LMMSE low rate;DF
6.0;0.08702025;0.07366848;0.07572154
8.0;0.05135160;0.04299374;0.03982200
10.0;0.02535806;0.02077558;0.01429299
12.0;0.01012868;0.00801300;0.00311623
14.0;0.00329727;0.00247899;0.00040357
16.0;0.00091782;0.00064628;0.00003755
18.0;0.00023854;0.00015519;0.00000535
20.0;0.00006020;0.00003683;0.00000143


==> fig/20231025155255_SC-FDE_UW_16QAM/BER_estimators.csv <==
EbN0_dB;ber_LMMSE;ber_ZF;ber_DF;ber_SICNNDiagCvv
6.000000000000000000e+00;7.366847999999999452e-02;8.702024999999999344e-02;7.572154000000000384e-02;6.239113245993449519e-02
8.000000000000000000e+00;4.299374000000000251e-02;5.135159999999999725e-02;3.982200000000000323e-02;2.786171306597994696e-02
1.000000000000000000e+01;2.077557999999999835e-02;2.535806000000000171e-02;1.429299000000000021e-02;7.525137822836713147e-03
1.200000000000000000e+01;8.012999999999999290e-03;1.012867999999999928e-02;3.116230000000000215e-03;1.274164312323424223e-03
1.400000000000000000e+01;2.478989999999999926e-03;3.297270000000000149e-03;4.035700000000000138e-04;2.019026426982023623e-04
1.600000000000000000e+01;6.462800000000000532e-04;9.178199999999999640e-04;3.754999999999999793e-05;3.392910718303873018e-05
1.800000000000000000e+01;1.551900000000000100e-04;2.385400000000000031e-04;5.349999999999999599e-06;5.369152686451483683e-06
2.000000000000000000e+01;3.682999999999999805e-05;6.019999999999999961e-05;1.430000000000000073e-06;8.813160987074030467e-07


==> fig/20231025155255_SC-FDE_UW_16QAM/BER_estimators_OAMP-Net2.csv <==
EbN0_dB;ber_LMMSE;ber_ZF;ber_DF;ber_OAMPNet2
6.000000000000000000e+00;7.366847999999999452e-02;8.702024999999999344e-02;7.572154000000000384e-02;6.830940133009975879e-02
8.000000000000000000e+00;4.299374000000000251e-02;5.135159999999999725e-02;3.982200000000000323e-02;3.186279127184538790e-02
1.000000000000000000e+01;2.077557999999999835e-02;2.535806000000000171e-02;1.429299000000000021e-02;9.143509200690052435e-03
1.200000000000000000e+01;8.012999999999999290e-03;1.012867999999999928e-02;3.116230000000000215e-03;1.724115246143460671e-03
1.400000000000000000e+01;2.478989999999999926e-03;3.297270000000000149e-03;4.035700000000000138e-04;2.662668450133759781e-04
1.600000000000000000e+01;6.462800000000000532e-04;9.178199999999999640e-04;3.754999999999999793e-05;4.256100457534315061e-05
1.800000000000000000e+01;1.551900000000000100e-04;2.385400000000000031e-04;5.349999999999999599e-06;6.419231442358176999e-06
2.000000000000000000e+01;3.682999999999999805e-05;6.019999999999999961e-05;1.430000000000000073e-06;1.482923719278945934e-06


==> fig/20231025155255_SC-FDE_UW_16QAM/BER_estimators_SICNNDirectProbEst_from_20231205072113.csv <==
EbN0_dB;ber_LMMSE;ber_ZF;ber_SICNNDiagCvv;ber_SICNNDirectProbEst
6.000000000000000000e+00;8.573629000000000666e-02;1.372382799999999903e-01;6.261233029977247844e-02;6.957460247018526500e-02
8.000000000000000000e+00;5.545462999999999781e-02;9.681895000000000084e-02;2.812108720654048905e-02;3.304701758881915807e-02
1.000000000000000000e+01;3.164598999999999884e-02;6.301450000000000107e-02;7.685185763932294786e-03;9.983506575493161436e-03
1.200000000000000000e+01;1.568090000000000109e-02;3.789278000000000091e-02;1.298317686326474390e-03;1.886161774633097381e-03
1.400000000000000000e+01;6.794129999999999787e-03;2.162307999999999938e-02;1.928394629597219787e-04;2.869277695827187041e-04
1.600000000000000000e+01;2.685569999999999971e-03;1.215799000000000046e-02;2.998193614521089021e-05;4.303916543740780425e-05
1.800000000000000000e+01;1.029460000000000054e-03;7.020519999999999712e-03;5.811373353001474861e-06;6.728629647223542070e-06
2.000000000000000000e+01;4.107800000000000210e-04;4.253540000000000099e-03;1.332912468435132572e-06;1.179775983198739903e-06


==> fig/20231025155255_SC-FDE_UW_16QAM/BER_estimators_SICNNv1Red.csv <==
EbN0_dB;ber_LMMSE;ber_ZF;ber_DF;ber_SICNNcpxRedDiagCvv
6.000000000000000000e+00;7.366847999999999452e-02;8.702024999999999344e-02;7.572154000000000384e-02;7.261914174813111078e-02
8.000000000000000000e+00;4.299374000000000251e-02;5.135159999999999725e-02;3.982200000000000323e-02;3.667413806035452889e-02
1.000000000000000000e+01;2.077557999999999835e-02;2.535806000000000171e-02;1.429299000000000021e-02;1.374563404755356662e-02
1.200000000000000000e+01;8.012999999999999290e-03;1.012867999999999928e-02;3.116230000000000215e-03;3.136256469235192496e-03
1.400000000000000000e+01;2.478989999999999926e-03;3.297270000000000149e-03;4.035700000000000138e-04;6.816104957871840187e-04
1.600000000000000000e+01;6.462800000000000532e-04;9.178199999999999640e-04;3.754999999999999793e-05;1.142346926019451348e-04
1.800000000000000000e+01;1.551900000000000100e-04;2.385400000000000031e-04;5.349999999999999599e-06;3.265861189589219221e-05
2.000000000000000000e+01;3.682999999999999805e-05;6.019999999999999961e-05;1.430000000000000073e-06;9.712690951821387005e-06


==> fig/20231025155255_SC-FDE_UW_16QAM/BER_estimators_SICNNv2Red.csv <==
EbN0_dB;ber_LMMSE;ber_ZF;ber_DF;ber_SICNNcpxRedDirectProbEst
6.000000000000000000e+00;7.366847999999999452e-02;8.702024999999999344e-02;7.572154000000000384e-02;7.540100976323224624e-02
8.000000000000000000e+00;4.299374000000000251e-02;5.135159999999999725e-02;3.982200000000000323e-02;3.946001418856414505e-02
1.000000000000000000e+01;2.077557999999999835e-02;2.535806000000000171e-02;1.429299000000000021e-02;1.441675938195364701e-02
1.200000000000000000e+01;8.012999999999999290e-03;1.012867999999999928e-02;3.116230000000000215e-03;3.577207353051478893e-03
1.400000000000000000e+01;2.478989999999999926e-03;3.297270000000000149e-03;4.035700000000000138e-04;7.286999649973748385e-04
1.600000000000000000e+01;6.462800000000000532e-04;9.178199999999999640e-04;3.754999999999999793e-05;1.570039627972097840e-04
1.800000000000000000e+01;1.551900000000000100e-04;2.385400000000000031e-04;5.349999999999999599e-06;3.798409880741055757e-05
2.000000000000000000e+01;3.682999999999999805e-05;6.019999999999999961e-05;1.430000000000000073e-06;1.057266795009625641e-05


==> fig/20231025155255_SC-FDE_UW_16QAM/Matlab_results.csv <==
EbN0dB;ZF low rate;LMMSE low rate;DF
6.0;0.08702025;0.07366848;0.07572154
8.0;0.05135160;0.04299374;0.03982200
10.0;0.02535806;0.02077558;0.01429299
12.0;0.01012868;0.00801300;0.00311623
14.0;0.00329727;0.00247899;0.00040357
16.0;0.00091782;0.00064628;0.00003755
18.0;0.00023854;0.00015519;0.00000535
20.0;0.00006020;0.00003683;0.00000143


==> fig/20231029224651_Nr_Stages_SICNNv1_SICNNv1cpxRed/BER_estimators_SICNNv1_Q2.csv <==
EbN0_dB;ber_LMMSE;ber_ZF;ber_DF;ber_SICNNDiagCvv
2.000000000000000000e+00;7.617524000000000517e-02;1.149960800000000005e-01;7.553606999999999683e-02;6.750111445288221879e-02
4.000000000000000000e+00;4.163228000000000067e-02;6.825992999999999644e-02;3.586741999999999708e-02;3.059940419634373659e-02
6.000000000000000000e+00;1.840427000000000035e-02;3.362891999999999965e-02;1.153431000000000074e-02;9.623782853142257357e-03
8.000000000000000000e+00;6.259409999999999974e-03;1.325165000000000023e-02;2.197619999999999955e-03;1.992431007508268983e-03
1.000000000000000000e+01;1.594469999999999959e-03;4.122040000000000426e-03;2.169999999999999891e-04;3.194907807599711258e-04
1.200000000000000000e+01;3.127599999999999803e-04;1.054730000000000034e-03;1.023000000000000031e-05;4.827867037198437184e-05
1.400000000000000000e+01;5.132000000000000331e-05;2.378799999999999925e-04;2.700000000000000090e-07;6.279513355574764404e-06


==> fig/20231029224651_Nr_Stages_SICNNv1_SICNNv1cpxRed/BER_estimators_SICNNv1_Q3.csv <==
EbN0_dB;ber_LMMSE;ber_ZF;ber_DF;ber_SICNNDiagCvv
2.000000000000000000e+00;7.617524000000000517e-02;1.149960800000000005e-01;7.553606999999999683e-02;6.452273198122575326e-02
4.000000000000000000e+00;4.163228000000000067e-02;6.825992999999999644e-02;3.586741999999999708e-02;2.666899677808814290e-02
6.000000000000000000e+00;1.840427000000000035e-02;3.362891999999999965e-02;1.153431000000000074e-02;6.808349823902156567e-03
8.000000000000000000e+00;6.259409999999999974e-03;1.325165000000000023e-02;2.197619999999999955e-03;9.515105837304166803e-04
1.000000000000000000e+01;1.594469999999999959e-03;4.122040000000000426e-03;2.169999999999999891e-04;8.953485880024860777e-05
1.200000000000000000e+01;3.127599999999999803e-04;1.054730000000000034e-03;1.023000000000000031e-05;8.669157516484615067e-06
1.400000000000000000e+01;5.132000000000000331e-05;2.378799999999999925e-04;2.700000000000000090e-07;6.500975146271940289e-07


==> fig/20231029224651_Nr_Stages_SICNNv1_SICNNv1cpxRed/BER_estimators_SICNNv1cpxRed_Q2.csv <==
EbN0_dB;ber_LMMSE;ber_ZF;ber_DF;ber_SICNNcpxRedDiagCvv
2.000000000000000000e+00;7.617524000000000517e-02;1.149960800000000005e-01;7.553606999999999683e-02;7.288263596682359458e-02
4.000000000000000000e+00;4.163228000000000067e-02;6.825992999999999644e-02;3.586741999999999708e-02;3.470968502418220192e-02
6.000000000000000000e+00;1.840427000000000035e-02;3.362891999999999965e-02;1.153431000000000074e-02;1.224960886990191303e-02
8.000000000000000000e+00;6.259409999999999974e-03;1.325165000000000023e-02;2.197619999999999955e-03;3.272305131484008235e-03
1.000000000000000000e+01;1.594469999999999959e-03;4.122040000000000426e-03;2.169999999999999891e-04;8.410047221368919645e-04
1.200000000000000000e+01;3.127599999999999803e-04;1.054730000000000034e-03;1.023000000000000031e-05;2.786060766257795964e-04
1.400000000000000000e+01;5.132000000000000331e-05;2.378799999999999925e-04;2.700000000000000090e-07;1.240650383271776392e-04


==> fig/20231029224651_Nr_Stages_SICNNv1_SICNNv1cpxRed/BER_estimators_SICNNv1cpxRed_Q4.csv <==
EbN0_dB;ber_LMMSE;ber_ZF;ber_DF;ber_SICNNcpxRedDiagCvv
2.000000000000000000e+00;7.617524000000000517e-02;1.149960800000000005e-01;7.553606999999999683e-02;6.845378592503160997e-02
4.000000000000000000e+00;4.163228000000000067e-02;6.825992999999999644e-02;3.586741999999999708e-02;3.004813221983297644e-02
6.000000000000000000e+00;1.840427000000000035e-02;3.362891999999999965e-02;1.153431000000000074e-02;9.038105715857377986e-03
8.000000000000000000e+00;6.259409999999999974e-03;1.325165000000000023e-02;2.197619999999999955e-03;1.662852999378478230e-03
1.000000000000000000e+01;1.594469999999999959e-03;4.122040000000000426e-03;2.169999999999999891e-04;1.816736796233720723e-04
1.200000000000000000e+01;3.127599999999999803e-04;1.054730000000000034e-03;1.023000000000000031e-05;1.781338629365833320e-05
1.400000000000000000e+01;5.132000000000000331e-05;2.378799999999999925e-04;2.700000000000000090e-07;3.629115795940819745e-06


==> fig/20231029224651_SC-FDE_UW_QPSK/BER_estimators_OAMP-Net2.csv <==
EbN0_dB;ber_LMMSE;ber_ZF;ber_DF;ber_SICNNcpxRedDirectProbEst;ber_OAMPNet2
2.000000000000000000e+00;7.617524000000000517e-02;1.149960800000000005e-01;7.553606999999999683e-02;7.816414247851463659e-02;6.933443587966765798e-02
4.000000000000000000e+00;4.163228000000000067e-02;6.825992999999999644e-02;3.586741999999999708e-02;3.548043277920259753e-02;2.808934554468884778e-02
6.000000000000000000e+00;1.840427000000000035e-02;3.362891999999999965e-02;1.153431000000000074e-02;1.030665314082826640e-02;6.507697583208909772e-03
8.000000000000000000e+00;6.259409999999999974e-03;1.325165000000000023e-02;2.197619999999999955e-03;1.729262960872702442e-03;8.541852706477400404e-04
1.000000000000000000e+01;1.594469999999999959e-03;4.122040000000000426e-03;2.169999999999999891e-04;1.841419070003357558e-04;7.490766472113674212e-05
1.200000000000000000e+01;3.127599999999999803e-04;1.054730000000000034e-03;1.023000000000000031e-05;2.281056444180912891e-05;7.472549453846648138e-06
1.400000000000000000e+01;5.132000000000000331e-05;2.378799999999999925e-04;2.700000000000000090e-07;6.976046406961044205e-06;8.679873409582866134e-07


==> fig/20231029224651_SC-FDE_UW_QPSK/BER_estimators_SICNNCpxRed.csv <==
EbN0_dB;ber_LMMSE;ber_ZF;ber_DF;ber_SICNNcpxRedDiagCvv;ber_SICNNcpxRedDirectProbEst;ber_OAMPNet2
2.000000000000000000e+00;7.617524000000000517e-02;1.149960800000000005e-01;7.553606999999999683e-02;6.527011551732760097e-02;7.895498610505861936e-02;6.980297758949556564e-02
4.000000000000000000e+00;4.163228000000000067e-02;6.825992999999999644e-02;3.586741999999999708e-02;2.626469327541988349e-02;3.592491730902492436e-02;2.752946513405582149e-02
6.000000000000000000e+00;1.840427000000000035e-02;3.362891999999999965e-02;1.153431000000000074e-02;6.436036834096542716e-03;1.045513612756199077e-02;6.284281928003486624e-03
8.000000000000000000e+00;6.259409999999999974e-03;1.325165000000000023e-02;2.197619999999999955e-03;8.807071060659098487e-04;1.692589602726123120e-03;7.808278384614835083e-04
1.000000000000000000e+01;1.594469999999999959e-03;4.122040000000000426e-03;2.169999999999999891e-04;7.165360518363469132e-05;1.668285957179291106e-04;6.511333842933582318e-05
1.200000000000000000e+01;3.127599999999999803e-04;1.054730000000000034e-03;1.023000000000000031e-05;6.511691039370191569e-06;2.178183870437708401e-05;5.225783867580137138e-06
1.400000000000000000e+01;5.132000000000000331e-05;2.378799999999999925e-04;2.700000000000000090e-07;7.644003743418655903e-07;6.443823716414604932e-06;1.010865915601625959e-06


==> fig/20231029224651_SC-FDE_UW_QPSK/BER_estimators_SICNNDiagCvv.csv <==
EbN0_dB;ber_LMMSE;ber_ZF;ber_DF;ber_SICNNDiagCvv
2.000000000000000000e+00;7.617524000000000517e-02;1.149960800000000005e-01;7.553606999999999683e-02;6.283635402453224827e-02
4.000000000000000000e+00;4.163228000000000067e-02;6.825992999999999644e-02;3.586741999999999708e-02;2.402886861600668500e-02
6.000000000000000000e+00;1.840427000000000035e-02;3.362891999999999965e-02;1.153431000000000074e-02;5.109423556390601216e-03
8.000000000000000000e+00;6.259409999999999974e-03;1.325165000000000023e-02;2.197619999999999955e-03;5.284042606390958142e-04
1.000000000000000000e+01;1.594469999999999959e-03;4.122040000000000426e-03;2.169999999999999891e-04;3.257274305431528808e-05
1.200000000000000000e+01;3.127599999999999803e-04;1.054730000000000034e-03;1.023000000000000031e-05;2.350352552882932552e-06
1.400000000000000000e+01;5.132000000000000331e-05;2.378799999999999925e-04;2.700000000000000090e-07;1.285907171790054272e-07


==> fig/20231029224651_SC-FDE_UW_QPSK/BER_estimators_SICNNv2Red.csv <==
EbN0_dB;ber_LMMSE;ber_ZF;ber_DF;ber_SICNNcpxRedDirectProbEst
2.000000000000000000e+00;7.617524000000000517e-02;1.149960800000000005e-01;7.553606999999999683e-02;7.676583630401703773e-02
4.000000000000000000e+00;4.163228000000000067e-02;6.825992999999999644e-02;3.586741999999999708e-02;3.489397695368590818e-02
6.000000000000000000e+00;1.840427000000000035e-02;3.362891999999999965e-02;1.153431000000000074e-02;1.032374856228434300e-02
8.000000000000000000e+00;6.259409999999999974e-03;1.325165000000000023e-02;2.197619999999999955e-03;1.816318876402888988e-03
1.000000000000000000e+01;1.594469999999999959e-03;4.122040000000000426e-03;2.169999999999999891e-04;2.148000771544302954e-04
1.200000000000000000e+01;3.127599999999999803e-04;1.054730000000000034e-03;1.023000000000000031e-05;2.510376556483472484e-05
1.400000000000000000e+01;5.132000000000000331e-05;2.378799999999999925e-04;2.700000000000000090e-07;4.582830281685109500e-06


==> fig/20231029224651_SC-FDE_UW_QPSK/BER_estimators_remaining.csv <==
EbN0_dB;ber_LMMSE;ber_ZF;ber_DF;ber_DetNet;ber_FCNN_IFFT_incorp;ber_SICNNDirectProbEst;ber_OAMPNet2
2.000000000000000000e+00;7.617524000000000517e-02;1.149960800000000005e-01;7.553606999999999683e-02;7.023029168661013011e-02;7.459134584473385565e-02;7.056444180912850583e-02;7.002472870930639970e-02
4.000000000000000000e+00;4.163228000000000067e-02;6.825992999999999644e-02;3.586741999999999708e-02;2.907488980489930652e-02;3.476586130776759126e-02;2.888130719607941155e-02;2.757103565534830061e-02
6.000000000000000000e+00;1.840427000000000035e-02;3.362891999999999965e-02;1.153431000000000074e-02;7.342226333950092713e-03;1.176869387550989743e-02;7.080951428428549840e-03;6.251026939755249118e-03
8.000000000000000000e+00;6.259409999999999974e-03;1.325165000000000023e-02;2.197619999999999955e-03;9.751212681902285059e-04;2.820926710435136577e-03;8.988955486180069589e-04;7.869644732424148966e-04
1.000000000000000000e+01;1.594469999999999959e-03;4.122040000000000426e-03;2.169999999999999891e-04;7.596496617349745596e-05;4.885804299216311335e-04;6.315947392108816043e-05;6.806735296008686864e-05
1.200000000000000000e+01;3.127599999999999803e-04;1.054730000000000034e-03;1.023000000000000031e-05;6.943898727666292907e-06;6.516691789482708720e-05;4.314932954228848690e-06;5.804442094885661336e-06
1.400000000000000000e+01;5.132000000000000331e-05;2.378799999999999925e-04;2.700000000000000090e-07;5.536544767429400314e-07;7.997628215660920173e-06;3.857721515370162550e-07;2.311060944856014017e-06


==> fig/20231029224651_SC-FDE_UW_QPSK/Matlab_results.csv <==
EbN0dB;ZF low rate;LMMSE low rate;DF
2.0;0.11499608;0.07617524;0.07553607
4.0;0.06825993;0.04163228;0.03586742
6.0;0.03362892;0.01840427;0.01153431
8.0;0.01325165;0.00625941;0.00219762
10.0;0.00412204;0.00159447;0.00021700
12.0;0.00105473;0.00031276;0.00001023
14.0;0.00023788;0.00005132;0.00000027


==> fig/20231030173856_SC-FDE_CP_QPSK/BER_estimators_SICNNDiagCvv.csv <==
EbN0_dB;ber_LMMSE;ber_ZF;ber_DF;ber_SICNNDiagCvv
4.000000000000000000e+00;7.172936000000000589e-02;1.543859900000000007e-01;7.037604999999999555e-02;5.343232715509158015e-02
6.000000000000000000e+00;4.004428000000000154e-02;1.071064999999999934e-01;3.300597000000000253e-02;1.809090767018816173e-02
8.000000000000000000e+00;1.874827999999999911e-02;6.797047000000000505e-02;1.087686000000000035e-02;3.405661999124835748e-03
1.000000000000000000e+01;7.189250000000000328e-03;3.994932999999999818e-02;2.499910000000000153e-03;3.682643620678877528e-04
1.200000000000000000e+01;2.268660000000000034e-03;2.238731000000000054e-02;4.899099999999999766e-04;3.758907920235044333e-05
1.400000000000000000e+01;6.102199999999999682e-04;1.245408999999999926e-02;1.111099999999999984e-04;3.973401262736763303e-06
1.600000000000000000e+01;1.471199999999999873e-04;6.962600000000000212e-03;2.869000000000000144e-05;3.711633431268363016e-07
1.800000000000000000e+01;3.280999999999999927e-05;3.956720000000000376e-03;7.320000000000000219e-06;8.595361630305682118e-08
2.000000000000000000e+01;7.659999999999999505e-06;2.241089999999999836e-03;1.659999999999999988e-06;5.079077326998812401e-08
2.200000000000000000e+01;1.630000000000000064e-06;1.267749999999999997e-03;2.299999999999999949e-07;0.000000000000000000e+00


==> fig/20231030173856_SC-FDE_CP_QPSK/BER_estimators_SICNNcpxRed.csv <==
EbN0_dB;ber_LMMSE;ber_ZF;ber_DF;ber_SICNNcpxRedDiagCvv;ber_SICNNcpxRedDirectProbEst
4.000000000000000000e+00;7.172936000000000589e-02;1.543859900000000007e-01;7.037604999999999555e-02;5.544969759954991584e-02;6.954312527348878448e-02
6.000000000000000000e+00;4.004428000000000154e-02;1.071064999999999934e-01;3.300597000000000253e-02;1.985323420016252977e-02;2.887487888354066390e-02
8.000000000000000000e+00;1.874827999999999911e-02;6.797047000000000505e-02;1.087686000000000035e-02;4.377289491779708455e-03;7.504364099518660153e-03
1.000000000000000000e+01;7.189250000000000328e-03;3.994932999999999818e-02;2.499910000000000153e-03;6.215931112083515923e-04;1.138611927236356800e-03
1.200000000000000000e+01;2.268660000000000034e-03;2.238731000000000054e-02;4.899099999999999766e-04;6.945833593798837627e-05;1.295477276989435414e-04
1.400000000000000000e+01;6.102199999999999682e-04;1.245408999999999926e-02;1.111099999999999984e-04;8.798524723385635170e-06;1.883946990060636492e-05
1.600000000000000000e+01;1.471199999999999873e-04;6.962600000000000212e-03;2.869000000000000144e-05;1.601862849284240841e-06;3.422516721885353394e-06
1.800000000000000000e+01;3.280999999999999927e-05;3.956720000000000376e-03;7.320000000000000219e-06;3.633493780083765749e-07;8.751640932674876916e-07
2.000000000000000000e+01;7.659999999999999505e-06;2.241089999999999836e-03;1.659999999999999988e-06;4.336750640745139560e-07;3.203725698568481577e-07
2.200000000000000000e+01;1.630000000000000064e-06;1.267749999999999997e-03;2.299999999999999949e-07;1.562793023691942155e-07;1.289304244545852252e-07


==> fig/20231030173856_SC-FDE_CP_QPSK/BER_estimators_all.csv <==
EbN0_dB;ber_LMMSE;ber_ZF;ber_DF;ber_DetNet;ber_FCNN_IFFT_incorp;ber_SICNNDiagCvv;ber_SICNNDirectProbEst;ber_OAMPNet2
4.000000000000000000e+00;7.172936000000000589e-02;1.543859900000000007e-01;7.037604999999999555e-02;6.644656810651997092e-02;6.760132368569106431e-02;5.339406216790647947e-02;6.485467978370944298e-02;5.647426470588235575e-02
6.000000000000000000e+00;4.004428000000000154e-02;1.071064999999999934e-01;3.300597000000000253e-02;2.716176861286491093e-02;3.049802306682503072e-02;1.809769019191098324e-02;2.354372694880290176e-02;1.945715212227292629e-02
8.000000000000000000e+00;1.874827999999999911e-02;6.797047000000000505e-02;1.087686000000000035e-02;7.061374789022942071e-03;9.927068356566856600e-03;3.392581421516534333e-03;5.110145652309807697e-03;3.685124554603988294e-03
1.000000000000000000e+01;7.189250000000000328e-03;3.994932999999999818e-02;2.499910000000000153e-03;1.110766862536725647e-03;2.290835781709070484e-03;3.653692879914984242e-04;6.862575795461648689e-04;4.215712321060198758e-04
1.200000000000000000e+01;2.268660000000000034e-03;2.238731000000000054e-02;4.899099999999999766e-04;1.400028130274426439e-04;4.034193911358379867e-04;3.765549790585734987e-05;7.901090829530537350e-05;4.140229418015877681e-05
1.400000000000000000e+01;6.102199999999999682e-04;1.245408999999999926e-02;1.111099999999999984e-04;2.187910233168718975e-05;6.354707132587359949e-05;3.918703506907545057e-06;9.271269613052447706e-06;4.375820466337438458e-06
1.600000000000000000e+01;1.471199999999999873e-04;6.962600000000000212e-03;2.869000000000000144e-05;4.035912983684440692e-06;1.014643370631993455e-05;5.118147152591111167e-07;1.230699506157404593e-06;5.704194536475589343e-07
1.800000000000000000e+01;3.280999999999999927e-05;3.956720000000000376e-03;7.320000000000000219e-06;7.696755641682815141e-07;1.863630680752641023e-06;8.204663374382697109e-08;1.093955116584359614e-07;1.875351628430330692e-07
2.000000000000000000e+01;7.659999999999999505e-06;2.241089999999999836e-03;1.659999999999999988e-06;2.187910233168719229e-07;6.212102269175470781e-07;2.344189535537913365e-08;1.953491279614927694e-08;1.562793023691942354e-08
2.200000000000000000e+01;1.630000000000000064e-06;1.267749999999999997e-03;2.299999999999999949e-07;5.079077326998812401e-08;1.172094767768956616e-07;0.000000000000000000e+00;0.000000000000000000e+00;1.172094767768956616e-07


==> fig/20231030173856_SC-FDE_CP_QPSK/Matlab_results.csv <==
EbN0dB;ZF low rate;LMMSE low rate;DF
4.0;0.15438599;0.07172936;0.07037605
6.0;0.10710650;0.04004428;0.03300597
8.0;0.06797047;0.01874828;0.01087686
10.0;0.03994933;0.00718925;0.00249991
12.0;0.02238731;0.00226866;0.00048991
14.0;0.01245409;0.00061022;0.00011111
16.0;0.00696260;0.00014712;0.00002869
18.0;0.00395672;0.00003281;0.00000732
20.0;0.00224109;0.00000766;0.00000166
22.0;0.00126775;0.00000163;0.00000023


==> fig/20231105210518_LMMSE_low_complex_QPSK/Matlab_results.csv <==
EbN0dB;ZF low rate;LMMSE low rate;DF
2.0;0.17246833;0.08083507;0.08876441
4.0;0.12324700;0.04656079;0.05182146
6.0;0.08037396;0.02247782;0.02616872
8.0;0.04799637;0.00875835;0.01300281
10.0;0.02685710;0.00270542;0.00802253
12.0;0.01472280;0.00066709;0.00603493
14.0;0.00819402;0.00013781;0.00544431


==> fig/20231123080758_SC-FDE_UW_16QAM/BER_estimators_all.csv <==
EbN0_dB;ber_LMMSE;ber_ZF;ber_DF;ber_DetNet;ber_FCNN_IFFT_incorp;ber_SICNNcpxRedDiagCvv;ber_SICNNDiagCvv;ber_SICNNcpxRedDirectProbEst;ber_SICNNDirectProbEst;ber_OAMPNet2
6.000000000000000000e+00;7.366847999999999452e-02;8.702024999999999344e-02;7.572154000000000384e-02;7.165800091256843696e-02;7.220484192564442794e-02;7.063500856314224030e-02;6.209868708903167750e-02;7.578759500712553554e-02;6.898798816161212655e-02;6.849231036077706170e-02
8.000000000000000000e+00;4.299374000000000251e-02;5.135159999999999725e-02;3.982200000000000323e-02;3.659231629872240071e-02;3.984323824286821469e-02;3.480795747181038291e-02;2.754132809960747191e-02;4.100311429607220864e-02;3.247534033802534914e-02;3.193070417781333770e-02
1.000000000000000000e+01;2.077557999999999835e-02;2.535806000000000171e-02;1.429299000000000021e-02;1.351037109033177523e-02;1.770655142885716599e-02;1.248886635247643644e-02;7.273520514038552508e-03;1.649872021651624041e-02;9.661116771257844890e-03;9.166948458634397237e-03
1.200000000000000000e+01;8.012999999999999290e-03;1.012867999999999928e-02;3.116230000000000215e-03;3.414020114008550679e-03;6.168800160012000502e-03;3.467135035127634404e-03;1.176771070330274874e-03;4.655296022201664725e-03;1.746155961697127201e-03;1.712140910568292658e-03
1.400000000000000000e+01;2.478989999999999926e-03;3.297270000000000149e-03;4.035700000000000138e-04;6.679625971947896314e-04;1.716256844263319833e-03;9.890835562667199456e-04;1.727676450733805027e-04;1.055763557266794920e-03;2.369490211765882311e-04;2.511375853188988904e-04
1.600000000000000000e+01;6.462800000000000532e-04;9.178199999999999640e-04;3.754999999999999793e-05;1.383525639422956727e-04;4.143920169012675755e-04;3.741702502687701756e-04;2.717078780908568003e-05;3.333843788284121534e-04;3.310560792059404138e-05;3.844819611470860136e-05
1.800000000000000000e+01;1.551900000000000100e-04;2.385400000000000031e-04;5.349999999999999599e-06;3.473698027352051313e-05;9.659943245743431183e-05;2.009228817161287097e-04;3.547141035577668192e-06;2.714000425031877473e-04;4.465959946996024632e-06;6.259844488336625502e-06
2.000000000000000000e+01;3.682999999999999805e-05;6.019999999999999961e-05;1.430000000000000073e-06;1.021795384653849094e-05;2.419400205015376058e-05;1.341850638797909868e-04;4.875365652423931590e-07;3.557704327824586779e-04;5.781683626271970162e-07;1.836075205640423014e-06


==> fig/20231130144654_LMMSE_low_complex_16QAM/Matlab_results.csv <==
EbN0dB;ZF low rate;LMMSE low rate
6.0;0.13731319;0.08561819
8.0;0.09689981;0.05533232
10.0;0.06307188;0.03150573
12.0;0.03793879;0.01554025
14.0;0.02170981;0.00671065
16.0;0.01231692;0.00264666
18.0;0.00718894;0.00101615
20.0;0.00441455;0.00041437


==> fig/20231130163939_Iterative_SIC_diag_Cvv_approx/Matlab_results_Q=1.csv <==
EbN0dB;ZF low rate;LMMSE low rate;SIC_MMSE_Cvv_diag_approx
2.0;0.11518580;0.07602531;0.08175262
4.0;0.06846081;0.04152261;0.04729758
6.0;0.03380948;0.01834815;0.02295313
8.0;0.01340286;0.00624655;0.00899730
10.0;0.00422980;0.00160371;0.00279303
12.0;0.00110861;0.00031887;0.00069520
13.0;0.00053841;0.00013424;0.00032863
14.0;0.00024933;0.00005204;0.00014692


==> fig/20231130163939_Iterative_SIC_diag_Cvv_approx/Matlab_results_Q=2.csv <==
EbN0dB;ZF low rate;LMMSE low rate;SIC_MMSE_Cvv_diag_approx
2.0;0.11518128;0.07604199;0.07205017
4.0;0.06846486;0.04153258;0.03637734
6.0;0.03379253;0.01835499;0.01396634
8.0;0.01339456;0.00624505;0.00382007
10.0;0.00423616;0.00160512;0.00073856
12.0;0.00111137;0.00031893;0.00011125
13.0;0.00053552;0.00013370;0.00004116
14.0;0.00025258;0.00005270;0.00001483


==> fig/20231130163939_Iterative_SIC_diag_Cvv_approx/Matlab_results_Q=3.csv <==
EbN0dB;ZF low rate;LMMSE low rate;SIC_MMSE_Cvv_diag_approx
2.0;0.11514933;0.07599622;0.06847700
4.0;0.06848489;0.04152798;0.03073944
6.0;0.03380349;0.01835158;0.00874839
8.0;0.01338712;0.00623995;0.00136588
10.0;0.00423240;0.00160146;0.00014643
12.0;0.00111063;0.00031880;0.00001675
13.0;0.00053789;0.00013093;0.00000574
14.0;0.00024986;0.00005200;0.00000181


==> fig/20231130163939_Iterative_SIC_diag_Cvv_approx/Matlab_results_Q=4.csv <==
EbN0dB;ZF low rate;LMMSE low rate;SIC_MMSE_Cvv_diag_approx
2.0;0.11519675;0.07602347;0.06665347
4.0;0.06847204;0.04152670;0.02762696
6.0;0.03380514;0.01835239;0.00647458
8.0;0.01340210;0.00624418;0.00079794
10.0;0.00424976;0.00160787;0.00008259
12.0;0.00110883;0.00031768;0.00001002
13.0;0.00054104;0.00013346;0.00000401
14.0;0.00025372;0.00005224;0.00000159


==> fig/20231130163939_Iterative_SIC_diag_Cvv_approx/Matlab_results_Q=5.csv <==
EbN0dB;ZF low rate;LMMSE low rate;SIC_MMSE_Cvv_diag_approx
2.0;0.11515946;0.07603463;0.06562526
4.0;0.06846845;0.04150350;0.02597002
6.0;0.03379532;0.01835750;0.00567432
8.0;0.01338829;0.00624121;0.00068581
10.0;0.00423426;0.00160304;0.00007413
12.0;0.00111201;0.00031874;0.00000985
13.0;0.00053823;0.00013138;0.00000340
14.0;0.00025073;0.00005256;0.00000160


==> fig/20231130163939_Iterative_SIC_diag_Cvv_approx/Matlab_results_Q=6.csv <==
EbN0dB;ZF low rate;LMMSE low rate;SIC_MMSE_Cvv_diag_approx
2.0;0.11518858;0.07603651;0.06502644
4.0;0.06845828;0.04150473;0.02509750
6.0;0.03380964;0.01835883;0.00535260
8.0;0.01338384;0.00624343;0.00065927
10.0;0.00423477;0.00160429;0.00007205
12.0;0.00110462;0.00031861;0.00001022
13.0;0.00053960;0.00013309;0.00000433
14.0;0.00025036;0.00005241;0.00000126


==> fig/20231203213315_SC-FDE_UW_QPSK_ch_est/BER_estimators_h_est_OAMPNet.csv <==
EbN0_dB;ber_LMMSE;ber_ZF;ber_SICNNDiagCvv_h_est;ber_OAMPNet2_h_est
2.000000000000000000e+00;1.200993499999999936e-01;2.169707600000000125e-01;1.095774553683052516e-01;1.124806971045656800e-01
4.000000000000000000e+00;7.546798999999999868e-02;1.611820099999999867e-01;5.536116980047007391e-02;6.126696817022553310e-02
6.000000000000000000e+00;4.070453999999999739e-02;1.087829899999999961e-01;1.837283092463869519e-02;2.318391821273190975e-02
8.000000000000000000e+00;1.850794000000000050e-02;6.628736000000000350e-02;3.306624118617792867e-03;4.973708556283442349e-03
1.000000000000000000e+01;6.893149999999999798e-03;3.785399999999999876e-02;3.427920438065709674e-04;6.425026253938090955e-04
1.200000000000000000e+01;2.132670000000000139e-03;2.125851999999999950e-02;3.277991698754813542e-05;7.938065709856478511e-05
1.400000000000000000e+01;5.680200000000000266e-04;1.152201999999999914e-02;3.066084912736910691e-06;7.723033455018253054e-06
1.600000000000000000e+01;1.540000000000000028e-04;6.951109999999999928e-03;1.393959093864079553e-06;3.144221633244986831e-06


==> fig/20231203213315_SC-FDE_UW_QPSK_ch_est/BER_estimators_h_est_SICNNv1.csv <==
EbN0_dB;ber_LMMSE;ber_ZF;ber_SICNNDiagCvv_h_est
2.000000000000000000e+00;1.200993499999999936e-01;2.169707600000000125e-01;1.096143640296044358e-01
4.000000000000000000e+00;7.546798999999999868e-02;1.611820099999999867e-01;5.541683752562884258e-02
6.000000000000000000e+00;4.070453999999999739e-02;1.087829899999999961e-01;1.837110879131869864e-02
8.000000000000000000e+00;1.850794000000000050e-02;6.628736000000000350e-02;3.300185652847927378e-03
1.000000000000000000e+01;6.893149999999999798e-03;3.785399999999999876e-02;3.424919987998199756e-04
1.200000000000000000e+01;2.132670000000000139e-03;2.125851999999999950e-02;3.167037555633344796e-05
1.400000000000000000e+01;5.680200000000000266e-04;1.152201999999999914e-02;2.625393809071360599e-06
1.600000000000000000e+01;1.540000000000000028e-04;6.951109999999999928e-03;1.047032054808221169e-06


==> fig/20231203213315_SC-FDE_UW_QPSK_ch_est/BER_estimators_h_est_all.csv <==
EbN0_dB;ber_LMMSE;ber_ZF;ber_DetNet_h_est;ber_SICNNDiagCvv_h_est;ber_SICNNDirectProbEst_h_est;ber_OAMPNet2_h_est
2.000000000000000000e+00;1.200993499999999936e-01;2.169707600000000125e-01;1.169680233284992737e-01;1.096540106015902322e-01;1.139133088713306929e-01;1.131545419312896955e-01
4.000000000000000000e+00;7.546798999999999868e-02;1.611820099999999867e-01;6.193302432864929846e-02;5.540561396709506314e-02;5.951258313747061907e-02;6.117762976946541920e-02
6.000000000000000000e+00;4.070453999999999739e-02;1.087829899999999961e-01;2.311768015202280216e-02;1.842256025903885736e-02;2.088772378356753417e-02;2.307924313647046963e-02
8.000000000000000000e+00;1.850794000000000050e-02;6.628736000000000350e-02;5.318185227784167843e-03;3.308340001000149942e-03;4.065787993198980051e-03;5.235932264839726104e-03
1.000000000000000000e+01;6.893149999999999798e-03;3.785399999999999876e-02;7.628925588838325915e-04;3.452705405810871700e-04;4.379656948542281505e-04;7.792575136270441048e-04
1.200000000000000000e+01;2.132670000000000139e-03;2.125851999999999950e-02;8.954780717107566708e-05;3.467707656148422374e-05;3.400822623393509272e-05;1.056877281592238823e-04
1.400000000000000000e+01;5.680200000000000266e-04;1.152201999999999914e-02;9.476421463219483234e-06;3.494274141121168329e-06;2.784792718907835993e-06;1.529604440666100005e-05
1.600000000000000000e+01;1.540000000000000028e-04;6.951109999999999928e-03;2.575386307946192056e-06;1.343951592738910798e-06;1.575236285442816317e-06;5.050757613642046178e-06


==> fig/20231203213315_SC-FDE_UW_QPSK_ch_est/Matlab_results.csv <==
EbN0dB;ZF low rate;LMMSE low rate;DF
2.0;0.11535468;0.07616737;0.07552518
4.0;0.06865516;0.04166579;0.03587320
6.0;0.03401364;0.01848130;0.01155890
8.0;0.01356739;0.00633679;0.00220782
10.0;0.00433954;0.00164739;0.00022228
12.0;0.00117969;0.00034335;0.00001061
14.0;0.00029551;0.00006140;0.00000018
16.0;0.00007353;0.00001070;0.00000000


==> fig/20231203213315_SC-FDE_UW_QPSK_ch_est/Matlab_results_h_est.csv <==
EbN0dB;ZF low rate;LMMSE low rate;DF
2.0;0.15593633;0.11506394;0.12415274
4.0;0.10111787;0.06958292;0.07108199
6.0;0.05572563;0.03543249;0.03011154
8.0;0.02545305;0.01448781;0.00822211
10.0;0.00926950;0.00468356;0.00130952
12.0;0.00285445;0.00120568;0.00010382
14.0;0.00077043;0.00025328;0.00000421
16.0;0.00024156;0.00005836;0.00000012


==> fig/20231216140616_10k_train_channels/BER_estimators_SICNNv1Red.csv <==
EbN0_dB;ber_LMMSE;ber_ZF;ber_DF;ber_SICNNcpxRedDiagCvv
2.000000000000000000e+00;7.617524000000000517e-02;1.149960800000000005e-01;7.553606999999999683e-02;6.662833353574464101e-02
4.000000000000000000e+00;4.163228000000000067e-02;6.825992999999999644e-02;3.586741999999999708e-02;2.676037834246565439e-02
6.000000000000000000e+00;1.840427000000000035e-02;3.362891999999999965e-02;1.153431000000000074e-02;6.693746919180734549e-03
8.000000000000000000e+00;6.259409999999999974e-03;1.325165000000000023e-02;2.197619999999999955e-03;9.765929175090549280e-04
1.000000000000000000e+01;1.594469999999999959e-03;4.122040000000000426e-03;2.169999999999999891e-04;8.396259438915836936e-05
1.200000000000000000e+01;3.127599999999999803e-04;1.054730000000000034e-03;1.023000000000000031e-05;6.661713542745697623e-06
1.400000000000000000e+01;5.132000000000000331e-05;2.378799999999999925e-04;2.700000000000000090e-07;5.858021560376913286e-07


==> fig/20231216140616_10k_train_channels/BER_estimators_all.csv <==
EbN0_dB;ber_LMMSE;ber_ZF;ber_DF;ber_FCNN_IFFT_incorp;ber_SICNNcpxRedDiagCvv;ber_SICNNDiagCvv;ber_SICNNcpxRedDirectProbEst;ber_SICNNDirectProbEst;ber_OAMPNet2
2.000000000000000000e+00;7.617524000000000517e-02;1.149960800000000005e-01;7.553606999999999683e-02;8.324931596882390039e-02;6.663050886204359424e-02;6.426577558062281093e-02;8.299447059916130465e-02;7.846302659684667447e-02;7.087597425328084899e-02
4.000000000000000000e+00;4.163228000000000067e-02;6.825992999999999644e-02;3.586741999999999708e-02;4.272432650611877186e-02;2.707078204587830966e-02;2.448791247258517295e-02;3.910167239371620251e-02;3.239382335921817124e-02;2.956639924560112639e-02
6.000000000000000000e+00;1.840427000000000035e-02;3.362891999999999965e-02;1.153431000000000074e-02;1.723045242500660656e-02;7.061405639417340889e-03;5.213910658027275449e-03;1.232890290686460173e-02;8.171975796369456216e-03;7.124979461204894622e-03
8.000000000000000000e+00;6.259409999999999974e-03;1.325165000000000023e-02;2.197619999999999955e-03;5.490069939062288198e-03;1.129233670764900541e-03;5.468034490887918727e-04;2.263460947713585684e-03;1.102518949270961997e-03;9.215418026989763032e-04
1.000000000000000000e+01;1.594469999999999959e-03;4.122040000000000426e-03;2.169999999999999891e-04;1.469877624500817888e-03;1.088341822701976687e-04;3.555533329999499911e-05;2.335921816843955241e-04;8.096928825038040959e-05;8.256952828638581654e-05
1.200000000000000000e+01;3.127599999999999803e-04;1.054730000000000034e-03;1.023000000000000031e-05;3.677837389894198406e-04;9.833617899827831545e-06;2.739696668786032161e-06;2.013159116724651403e-05;4.961458504489959523e-06;7.744018745668993837e-06
1.400000000000000000e+01;5.132000000000000331e-05;2.378799999999999925e-04;2.700000000000000090e-07;1.005115052972231583e-04;2.532522735553190326e-06;1.714542895720072362e-07;2.414647911472435146e-06;3.822001871709327952e-07;7.715443030740325100e-07


==> fig/20231216140701_3k_train_channels/BER_estimators_OAMPNet_SICNNv1Red.csv <==
EbN0_dB;ber_LMMSE;ber_ZF;ber_DF;ber_SICNNcpxRedDiagCvv;ber_OAMPNet2
2.000000000000000000e+00;7.617524000000000517e-02;1.149960800000000005e-01;7.553606999999999683e-02;6.754495674351153334e-02;7.063718843540817138e-02
4.000000000000000000e+00;4.163228000000000067e-02;6.825992999999999644e-02;3.586741999999999708e-02;2.701167317954836222e-02;2.936625136627636981e-02
6.000000000000000000e+00;1.840427000000000035e-02;3.362891999999999965e-02;1.153431000000000074e-02;6.713399867122925649e-03;6.999989284106901931e-03
8.000000000000000000e+00;6.259409999999999974e-03;1.325165000000000023e-02;2.197619999999999955e-03;9.732817065416955868e-04;8.890833625043756232e-04
1.000000000000000000e+01;1.594469999999999959e-03;4.122040000000000426e-03;2.169999999999999891e-04;8.820966002043164158e-05;8.206588131076803774e-05
1.200000000000000000e+01;3.127599999999999803e-04;1.054730000000000034e-03;1.023000000000000031e-05;8.869187520985290934e-06;8.201230184527678389e-06
1.400000000000000000e+01;5.132000000000000331e-05;2.378799999999999925e-04;2.700000000000000090e-07;1.618099857835818259e-06;7.929760892705334807e-07


==> fig/20231216140701_3k_train_channels/BER_estimators_all.csv <==
EbN0_dB;ber_LMMSE;ber_ZF;ber_DF;ber_FCNN_IFFT_incorp;ber_SICNNcpxRedDiagCvv;ber_SICNNDiagCvv;ber_SICNNcpxRedDirectProbEst;ber_SICNNDirectProbEst;ber_OAMPNet2
2.000000000000000000e+00;7.617524000000000517e-02;1.149960800000000005e-01;7.553606999999999683e-02;8.637078061709256571e-02;6.744768143792997939e-02;6.507612927653433355e-02;8.431171104237064617e-02;8.431251116238865084e-02;7.062586530836768850e-02
4.000000000000000000e+00;4.163228000000000067e-02;6.825992999999999644e-02;3.586741999999999708e-02;4.656485258503061109e-02;2.710336193286135703e-02;2.496635566763585889e-02;3.976876888676158378e-02;3.711515655919816331e-02;2.935049543145757528e-02
6.000000000000000000e+00;1.840427000000000035e-02;3.362891999999999965e-02;1.153431000000000074e-02;2.031533301423784840e-02;6.757913687053057616e-03;5.446645568263810966e-03;1.253311568163796054e-02;1.029886268654583818e-02;6.994870659170304532e-03
8.000000000000000000e+00;6.259409999999999974e-03;1.325165000000000023e-02;2.197619999999999955e-03;7.116028118503489944e-03;1.013176976546481881e-03;6.086305803013309463e-04;2.299241314768643921e-03;1.536448324391515973e-03;8.878974703348359787e-04
1.000000000000000000e+01;1.594469999999999959e-03;4.122040000000000426e-03;2.169999999999999891e-04;2.100918709234956584e-03;9.453203694839940009e-05;4.510676601490223707e-05;2.406289514855799690e-04;1.324948742311346777e-04;8.166582130176669278e-05
1.200000000000000000e+01;3.127599999999999803e-04;1.054730000000000034e-03;1.023000000000000031e-05;5.910708034776644649e-04;8.501275191278692190e-06;3.625543831574736126e-06;2.158895262860857623e-05;1.255902671114952881e-05;8.244093756920680118e-06
1.400000000000000000e+01;5.132000000000000331e-05;2.378799999999999925e-04;2.700000000000000090e-07;1.882782417362604329e-04;1.553804499246315452e-06;2.857571492866786917e-07;3.029025782438794259e-06;1.803842004872159440e-06;7.929760892705334807e-07


==> fig/20231218152553_SC-FDE_UW_QPSK_varying_ch_delay_just_for_eval/BER_estimators.csv <==
EbN0_dB;ber_LMMSE;ber_ZF;ber_DF;ber_SICNNDiagCvv;ber_SICNNDirectProbEst;ber_OAMPNet2
2.000000000000000000e+00;6.989595999999999310e-02;1.054369500000000015e-01;6.889855999999999758e-02;5.815857378606791028e-02;6.394294144121617784e-02;6.326553983097464584e-02
4.000000000000000000e+00;3.690598999999999963e-02;6.202325000000000199e-02;3.179462000000000260e-02;2.224031104665699990e-02;2.582151608455553887e-02;2.448196872388001127e-02
6.000000000000000000e+00;1.591013000000000149e-02;3.104056999999999997e-02;1.004801999999999952e-02;4.988455411168817889e-03;6.493141828417119642e-03;5.748015773794640758e-03
8.000000000000000000e+00;5.492419999999999594e-03;1.314889999999999982e-02;1.908470000000000001e-03;6.005150772615891952e-04;8.800248608719879288e-04;7.896398745526115020e-04
1.000000000000000000e+01;1.550369999999999917e-03;4.806829999999999783e-03;1.960800000000000065e-04;5.578336750512576873e-05;7.470406275226998221e-05;8.882046592703190776e-05
1.200000000000000000e+01;3.768999999999999998e-04;1.581949999999999936e-03;9.690000000000000398e-06;6.554554611763193298e-06;6.350952642896434236e-06;1.210181527229084426e-05
1.400000000000000000e+01;8.346999999999999873e-05;4.844699999999999744e-04;2.299999999999999949e-07;6.643853720915279741e-07;7.858321605383664551e-07;2.889719172161538638e-06


==> fig/20231219152750_SC-FDE_UW_QPSK_varying_ch_delay_spread/BER_estimators_all.csv <==
EbN0_dB;ber_LMMSE;ber_ZF;ber_DF;ber_SICNNDiagCvv;ber_SICNNDirectProbEst;ber_OAMPNet2
2.000000000000000000e+00;6.989595999999999310e-02;1.054369500000000015e-01;6.889855999999999758e-02;5.858770244108044839e-02;6.582336636209716596e-02;6.451363418798533589e-02
4.000000000000000000e+00;3.690598999999999963e-02;6.202325000000000199e-02;3.179462000000000260e-02;2.247098136148993619e-02;2.708224447952907107e-02;2.491215825230927439e-02
6.000000000000000000e+00;1.591013000000000149e-02;3.104056999999999997e-02;1.004801999999999952e-02;5.022253338000700305e-03;6.922970588445410099e-03;5.826809735746076545e-03
8.000000000000000000e+00;5.492419999999999594e-03;1.314889999999999982e-02;1.908470000000000001e-03;5.862129319397909807e-04;9.269211810342980508e-04;7.884039748819465657e-04
1.000000000000000000e+01;1.550369999999999917e-03;4.806829999999999783e-03;1.960800000000000065e-04;4.860729109366404950e-05;7.460047578565356192e-05;8.880617806956757159e-05
1.200000000000000000e+01;3.768999999999999998e-04;1.581949999999999936e-03;9.690000000000000398e-06;4.722136891962365968e-06;5.543688696161566916e-06;1.238757242157752189e-05
1.400000000000000000e+01;8.346999999999999873e-05;4.844699999999999744e-04;2.299999999999999949e-07;3.714842940726823098e-07;5.107909043499381958e-07;2.904007029625872265e-06


==> fig/20231219152750_SC-FDE_UW_QPSK_varying_ch_delay_spread/Matlab_results.csv <==
EbN0dB;ZF low rate;LMMSE low rate;DF
2.0;0.10543695;0.06989596;0.06889856
4.0;0.06202325;0.03690599;0.03179462
6.0;0.03104057;0.01591013;0.01004802
8.0;0.01314890;0.00549242;0.00190847
10.0;0.00480683;0.00155037;0.00019608
12.0;0.00158195;0.00037690;0.00000969
14.0;0.00048447;0.00008347;0.00000023


==> fig/20231223140433_SC-FDE_CP_QPSK_ISIC_MMSE/Matlab_results_Q=3.csv <==
EbN0dB;ZF low rate;LMMSE low rate;SIC_MMSE
4.0;0.15143128;0.07137079;0.05508632
6.0;0.10421476;0.03973365;0.01978469
8.0;0.06536934;0.01854125;0.00400293
10.0;0.03783588;0.00709699;0.00054477
12.0;0.02097828;0.00226558;0.00009612
14.0;0.01157712;0.00063571;0.00002494
16.0;0.00647003;0.00016872;0.00000701
18.0;0.00369164;0.00004379;0.00000149


==> fig/20231227105916_SC-FDE_UW_16QAM_ISIC_MMSE/Matlab_results_Q=3.csv <==
EbN0dB;ZF low rate;LMMSE low rate;SIC_MMSE
6.0;0.08815842;0.07443056;0.06380718
8.0;0.05232369;0.04368116;0.02965039
10.0;0.02612827;0.02136095;0.00857140
12.0;0.01059315;0.00837240;0.00157683
14.0;0.00348425;0.00262423;0.00028605
16.0;0.00096356;0.00068930;0.00006019
18.0;0.00022980;0.00015674;0.00001299
20.0;0.00004934;0.00003237;0.00000280


==> fig/LMMSE_w_or_wo_UW_removal/Matlab_results_16QAM_w_UW_removal.csv <==
EbN0dB;ZF low rate;LMMSE low rate;DF
6.0;0.08771585;0.07426752;0.07621442
8.0;0.05197980;0.04350846;0.04013136
10.0;0.02580153;0.02114384;0.01441945
12.0;0.01035040;0.00819137;0.00313681
14.0;0.00337221;0.00253343;0.00039835
16.0;0.00093603;0.00065084;0.00003650
18.0;0.00024581;0.00015550;0.00000413
20.0;0.00006761;0.00003840;0.00000153
22.0;0.00002034;0.00001080;0.00000065
24.0;0.00000729;0.00000370;0.00000042
26.0;0.00000283;0.00000161;0.00000000
28.0;0.00000138;0.00000097;0.00000000
30.0;0.00000069;0.00000052;0.00000000


==> fig/LMMSE_w_or_wo_UW_removal/Matlab_results_16QAM_wo_UW_removal.csv <==
EbN0dB;ZF low rate;LMMSE low rate
6.0;0.13709135;0.08593578
8.0;0.09700650;0.05585548
10.0;0.06313400;0.03194165
12.0;0.03788751;0.01582345
14.0;0.02148668;0.00681700
16.0;0.01200063;0.00265715
18.0;0.00689122;0.00100388
20.0;0.00418054;0.00039693
22.0;0.00265672;0.00017903
24.0;0.00181004;0.00010098
26.0;0.00132386;0.00007677
28.0;0.00102762;0.00007356


==> fig/LMMSE_w_or_wo_UW_removal/Matlab_results_QPSK_w_UW_removal.csv <==
EbN0dB;ZF low rate;LMMSE low rate;DF
2.0;0.11633556;0.07658097;0.07581049
4.0;0.06945678;0.04202755;0.03606419
6.0;0.03445131;0.01871155;0.01162365
8.0;0.01367923;0.00641753;0.00221705
10.0;0.00430307;0.00166081;0.00022573
12.0;0.00109599;0.00032751;0.00001056
14.0;0.00023676;0.00005209;0.00000020
16.0;0.00004239;0.00000753;0.00000000
18.0;0.00000647;0.00000092;0.00000000
20.0;0.00000064;0.00000008;0.00000000
22.0;0.00000005;0.00000000;0.00000000


==> fig/LMMSE_w_or_wo_UW_removal/Matlab_results_QPSK_wo_UW_removal.csv <==
EbN0dB;ZF low rate;LMMSE low rate;DF
2.0;0.17257888;0.08122753;0.08761667
4.0;0.12330659;0.04691567;0.05163049
6.0;0.08031497;0.02277008;0.02523012
8.0;0.04782331;0.00896086;0.01337308
10.0;0.02662917;0.00280910;0.00867158
12.0;0.01442520;0.00071427;0.00594724
14.0;0.00786584;0.00015342;0.00619299
16.0;0.00442147;0.00002896;0.00610546
18.0;0.00259628;0.00000519;0.00594853
20.0;0.00161336;0.00000103;0.00622647
22.0;0.00105814;0.00000021;0.00600692

